The main perturbing objects on the orbits of (616) Prometheus and (617) Pandora

The dynamical evolution of the Prometheus and Pandora pair of satellites is chaotic, with a short 3.3 years Lyapunov time. It is known that the anti-alignment of the apses line of Prometheus and Pandora, which occurs every 6.2 years, is a critical configuration that amplifies their chaotic dynamical evolution. However, the mutual interaction between Prometheus and Pandora is not enough to explain the longitudinal lags observed by the Hubble Space Telescope. The main goal of the current work is to identify the main contributors to the chaotic dynamical evolution of the Prometheus-Pandora pair beyond themselves. Therefore, in this work, we first explore the sensibility of this dynamical system to understand it numerically and then build numerical experiments to reach our goals. We identified that almost all major satellites of the Saturn system play a significant role in the evolution of Prometheus' and Pandora's orbits.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> ProPand lags/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
